TOI-2447 b / NGTS-29 b: a 69-day Saturn around a Solar analogue

Discovering transiting exoplanets with relatively long orbital periods ($>$10 days) is crucial to facilitate the study of cool exoplanet atmospheres ($T_{\rm eq} < 700 K$) and to understand exoplanet formation and inward migration further out than typical transiting exoplanets. In order to discover these longer period transiting exoplanets, long-term photometric and radial velocity campaigns are required. We report the discovery of TOI-2447 b ($=$ NGTS-29b), a Saturn-mass transiting exoplanet orbiting a bright (T=10.0) Solar-type star (T$_{\rm eff}$=5730 K). TOI-2447 b was identified as a transiting exoplanet candidate from a single transit event of 1.3% depth and 7.29 h duration in $TESS$ Sector 31 and a prior transit event from 2017 in NGTS data. Four further transit events were observed with NGTS photometry which revealed an orbital period of P=69.34 days. The transit events establish a radius for TOI-2447 b of $0.865 \pm 0.010\rm R_{\rm J}$, while radial velocity measurements give a mass of $0.386 \pm 0.025 \rm M_{\rm J}$. The equilibrium temperature of the planet is $414$ K, making it much cooler than the majority of $TESS$ planet discoveries. We also detect a transit signal in NGTS data not caused by TOI-2447 b, along with transit timing variations and evidence for a $\sim$150 day signal in radial velocity measurements. It is likely that the system hosts additional planets, but further photometry and radial velocity campaigns will be needed to determine their parameters with confidence. TOI-2447 b/NGTS-29b joins a small but growing population of cool giants that will provide crucial insights into giant planet composition and formation mechanisms.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> referee_response.txt <==
Dear Editor,

Thank you for the useful referee comments and editor comments. We have actioned all items as detailed below. Changes in-text are emphasised in bold, and we respond to each comment below.

Please ensure that the keywords in the manuscript are identical to those on the submission form.
-> We have updated the keywords and added some more. 

Thanks,

Sam Gill et al.










Dear Reviewer,

Thank you for taking the time to review our manuscript. Your comments are useful and we have actioned them all below. Furthermore, we have added an aknowledgement to the reviewer - should you wish for this to be replaced with your name upon eventual publication we will happily include this. 

Additionally, we have changed a small amount of text in Section 2.1 regarding the SPOC detection of the single-transit event, upon request of the SPOC authors involved in this publication. We have bold-faced the changes.

We have changed afair bit of the text in this paper and it is worth re-reading some sections in detail, particulary section 2.2 for the WASP photometry, and section 4.2 on the rotation and alignment of TOI-2447 b. Our overall conclusions remain the same, and we have not re-fit any data apart from the infered inclination. 

Kind regards, 

Sam Gill et al. 


Abstract
--
migration further from the host star than - a bit awkwardly phrased; consider e.g. "inward migration from further out than"
--> Thank you, we have changed this in-text and ephemised it in bold. We have made a few more, very small changes to the abstract to make it read a bit better, all of which are in bold-face. 

Sec. 1
--
It will be interesting to measure - this seems like an odd way to start the paragraph; consider leading with the following sentence "Obliquity is also sensitive..." or combining the two.
--> Yes we agree. We have combined the first two sentences into one sentence that is more coherent. 

Longer-period transiting planets are needed - be explicit about increasing the sample size for e.g. better number statistics, demographic studies, etc.
-> We agree this needs adding. We have changed the sentence to "More longer-period transiting planets, sampling ranges of mass and radius, equilibrium temperature, eccentricity, age, and host star stellar type are required to increase the currently small sample size when compared to the wealth of short-period planets."

sampling ranges of mass and radius -> sampling a range of mass and radius
-> Changed and emphasised in bold - this is nested in a larger bold-face change in the paragraph starting "We cannot unravel...".

and measured physical properties -> and their measured physical properties
-> Changed and emphasised in bold.


characterising a spectroscopic orbit - I'm not sure of the phrase "spectroscopic orbit"; perhaps "spectroscopically characterising the orbit"
-> Changed and emphasised in bold.

so for orbital periods longer than 13.5 d TESS may only observe a single transit event - this is a bit ambiguous, as some planets with 13.5 < P < 27 d will transit more than once in a sector; perhaps it's more clear to say something like "planets with P > 27 d cannot transit more than once per sector"
-> We have re-worderd this sentence slightly in bold-face
"so planets with orbital periods between 13.5-27\,d might only exhibit a single transit event, and planets with periods longer than 27\,d cannot transit more than once per sector."


each observation will help constrain the mass and eccentricity - while technically true, it's not really accurate to say each that individual orbit helps constrain these quantities since many are needed (with good phase coverage); just use the plural "observations" to avoid this somewhat misleading phrasing and be explicit that you're talking about radial velocity follow-up (i.e. not low resolution reconnaissance spectroscopy).
-> Agreed, we have changed the first part of this sentence to "High resolution spectroscopic follow-up observations are useful to...".

In the extended TESS mission, most of the stars monitored in Year 1 or Year 2 were monitored for a second Sector - some for many more than a second sector; more accurate to say something like "were monitored for at least one additional Sector"
-> Agreed, changed.

exhibit a second transit event in the extended mission - be explicit about the definition (e.g. two monotransits separated by a wide data gap making the period ambiguous).
-> Definition added "two monotransits separated by a wide data gap making the period ambiguous;".

In such cases a finite number of possible periods are allowed - it's finite, but more importantly it's often a manageably small number (sometimes referred to as a "comb" of period aliases)
-> We have added that it is a small number of possible periods allowed, but would rather not use the term comb, which we have not used elsewhere and might be confusing in isolation. 



Fig. 1
--
The label on the colour bar is misleading (it should be Flux x 10^-3, i.e. the flux ranges from a few hundred to over one thousand electrons per second, so Flux x 10^-3 ranges from less than one to a few)
--> We agree that this label might be misleading. We have changed the label to be ke/s. 




Sec. 2
--
This product has systematic trends removed - this is redundant with the previous sentence
-> We have removed the part "This product has systematic trends removed" and merged the remainder of that sentence  with the previous one.

we used a iterative Savitzky–Golay filter - do you mean iteratively rejecting outliers and reapplying the filter until some stopping criterion as in the SciPy implementation?
-> Yes, that is correct. We have slightly changed that sentence to better explain what is being done. However, it is the scipy implementation of the SG filter but that does not include the iterative part that rejects outliers. We wrote a custom routine based on the method for Kepler/K2/TESS data in the lightkurve package. 

Based on the robust NGTS archival photometry transit of 2017 - I think you mean based on this and the TESS transit, i.e. these are the aliases of the "duotransit"
This transit contains entirely in-transit data - I'm a bit surprised that this dataset would have a greater delta-log-likelihood given the absence of ingress/egress; is the delta-mag (flux) measured locally or wrt the to entire time series?
-> We have changed that sentence to also mention the TESS transit. 
-> The drop in flux is measured with respect to the entire time series, not locally. This leads to the high delta-log-likihood. The NGTS telescopes have precise autoguiding, which is repeatable night to night, and avoids the night-to-night offsets often seen in other instruments. 
- We are submiting a paper soon that goes into template matching in a bit more detail, but there are different approaches to determining log-like (e.g. wrt the night only, the few nights surrounding the nights, or the entire dataset). Each have their advantages a drawbacks, and we use the entire data set as a rule of thumb.


Sec. 3
--
binary and so we scheduled -> binary, so we scheduled
-> Changed.

Sec. 4
--
This modulation is visible by-eye in the TESS PDCSAP flux - I would advise caution here, as the PDCSAP light curves often have partially or fully destroyed rotation signals (PDC can be too aggressive); try confirming with SAP or some other systematics correction (e.g. PLD as implemented in the lightkurve package); also it would seem important to leverage other ground-based surveys besides NGTS (e.g. there are ~14k public SWASP datapoints)

-> We can see evidence for the rotation in the TESS SAP photometry for sectors 31 and 32, but less so for sector 5 where systematics dominate. We are confident that the PDC isn't overfitting in this case. 
-> To double check this, we applied all sectors of TOI-2447 through lightkurve's regression corrector (detailed here : https://docs.lightkurve.org/tutorials/2-creating-light-curves/2-3-removing-scattered-light-using-regressioncorrector.html). We found similar results to PDCSAP flux and were still able to see the transit signal. 
-> We also ran each sector through lightkurve's PLD detrending and found similar results, so we conclude that the PDCSAP flux is reliable to estiamte the rotation signal.
-> We downloaded the SuperWASP lightcurve and find that our solution predicts no coverage of the transit signal of TOI-2447b.  We have added a new section detailing the WASP observations in Section 2. 
-> We do find significant systematic trends in the superWASP detrended data which makes the data quite difficult to work with and so we do not search for transit signals from planet b or the additional planet.
-> However, we have included WASP data in the rotational analysis (new Fig 5) along with accompanying text in section 4.2. 


searching transit widths between -> searching transit durations between
-> changed

We assessed the significance of the measured transit timing variations noted in Section 2.3 - I only see a brief comment in Section 2.3 that some transits occurred "earlier than expected"; perhaps 2.3 should quantify (at least roughly) how much earlier than expected and this section can expand on the analysis (otherwise this reference to 2.3 doesn't really add anything)
-> We have added this information into section 2.4. We quantify how much earlier than expected each transit occurred compared to the initial orbital period suggested by the first two transits.  

These transit timing variations are small enough - how small are they?
-> This information is now given in Section 2.4 (compared to the initial orbital period suggested by the first two transits) and shown in Figure 8 (compared with our final orbital period). The fitted transit epochs given in Table 6. 

a photo-dynamical model (e.g. TTVFaster Agol & Deck 2016) is not required - TTVFaster is not a photo-dynamical model (it is a dynamical model that could be used in conjunction with a transit model to perform photo-dynamical modeling); the meaning of this sentence is unclear (such a model would enable dynamical constraints to be derived from the data but is not required just to model the transits)
-> Thank you for bringing this up. For simplicity, we have removed this sentence as wee feel it is unnecessary.


Sec. 5
--
Our model vector - I think you mean "parameter vector", or simply refer to the free parameters in your fit
-> We have changed this to fitted parameters in-text. 

46 Markov chains - I think you mean "walkers" (which are not independent of each other); also the reason for the choice should be specified, e.g. twice the number of free parameters in the fit
-> We have changed Markov chains to walkers, and also updated the number from 46 to 52 (which it should have been on submission). We have also commented that this is twice the number of fitted parameters.



transit width - try to use standard terminology (duration)
-> We have changed all instances to duration. 

For each valid trial step - I find this entire paragraph confusing despite being familiar with transit and radial velocity modeling; consider describing this in greater detail
-> This paragraph describes the calculalation of the derived parameters. I agree it was slighlty unclear so we have modified and tweaked the paragraph slightly. We wanted to avoid including fundamental equations like those of the mass function or surface gravity of the planet, and reference relevant publications only. 

Sec. 6
--
not found to repeat in the TESS or NGTS data - how long is the coverage from TESS and NGTS, i.e. can it actually rule out shorter periods?
-> There are of course gaps in Sectors 31 and 32 of TESS data which could have harboured a ~15 day planet but this is firmly excluded by Sector 5 data. So we can assume that the minimum period for the additional planet is ~56 days. However, this is getting close to the 69-day period of planet b and so stability  becomes important and suggests that the planet is exterior to planet b. Plus there is an argument about transit signals recovered with NGTS. In total we recovered 4 (5 with TESS) transit signals of planet b but only 1 transit of the additional planet, and therefore it is likely that the additional planet has a longer period than planet b. 
-> We have added some text here to justify this and make this a bit clearer. 


infer a super-period of the resonances - I think you mean TTV super-period (no resonance is required)
-> We have changed text to reflect this. 

the amplitude for the Rossiter-McLaughlin signal - how was this estimated?
-> Equation 40 from https://arxiv.org/pdf/1001.2010.pdf, we added this citation to the text


==> referee_response_R2_postPete.txt <==
Dear editor, 

Thank you for sending through the referee report. Below we have addressed the referee's concerns.

Regarding the Assistant editors comments, we have reduced the number of keywords down to 6 - my apologies for overlooking that. 

Warm regards, 

Gill et al.



Dear Reviewer,

Thank you for taking the time to look at our paper again. We understand your concerns regarding Section 4.2 and we have rewritten this section.  

Below are detailed comments replying to your report, with our reponse marked with -->.

Note: We have added a reference to a recent relevant publication Rodel et al 2024, in addition to Cooke et al 2018 and Villenueva et al 2019 in the introduction. 

Warmest regards,

Gill et al. 



Comments to the Author 
This a very interesting discovery, and I commend the authors on their work pursuing this target and writing it up. Most of my concerns have been satisfactorily addressed. However, I think more work is needed before the paper warrants publication. 

I find the discussion of rotation in section 4.2 to be lacking, partly because of the insistence on using the PDCSAP flux: 1) it is risky in general with TESS data (except for young/active stars for which it is more unlikely for the rotation signal to be removed by the PDC pipeline), 2) ~6 days is typical for a false signal induced by PDC (compute the periods of a large number of field stars using PDCSAP light curves and plot a histogram of the results; compare this to what you get using an alternative systematics correction), 3) the relative significance of these signals is not quantified (e.g. by computing false alarm probabilities), and 4) if other methods (lightkurve's regression/PLD) were used as a check on PDC then I would argue those results should be presented either alongside or *instead of* the PDC results, as they are likely to be more reliable, and if they yield the same results (if presented alongside) then at least the reader will be reassured. 

--> We have now added false alarm thresholds for the power spectra presented in Section 4.2. 
--> In the new version of Section 4.2 we no longer claim the 6 day peaks as the spin period, and instead suggest they may be detrending artefacts. 

The reason I previously suggested using these other methods (or even just using SAP flux) was to robustly determine the rotation period, not to check on the transit signal (a point which seems a bit confused in the author response about this). 

-->Sorry for the confusion, this was a typo in our previous response ("transit signal" was supposed to read "rotation signal"). 

Rotation can be difficult to robustly determine for old/quiet stars. It seems to me that the authors could do a more thorough job in this regard and this could be made more evident to the reader, which would strengthen the result. 

-->We have tried analysing the SAP light curve and using lightkurve regression/PLD, but rather than over complicate Section 4.2 with additional inconclusive results we have decided to rewrite the whole section to make it simpler instead (see below). 

I suspect it's not likely a coincidence that the WASP rotation period agrees perfectly with vsini assuming i=90, i.e. the orbit and spin are more likely to be aligned, and the 6-7 day signal is more likely not to be real:

-->We agree, especially because the HARPS data also suggest a signal at around 13d, as you pointed out. We have rewritten section 4.2 presenting the 13-17 day signals as most likely representing the spin period of the star. 

"Figure 5 shows a prominent peak at 14.2 days (Vrot = 3.58 km s−1) in the 2006/2007 season of data which matches the rotation period expected from the spectroscopic �� sin �� assuming a rotational inclination of 90 degrees." The final sentence of the paragraph "It is unclear whether the true rotation period is in the 5-7 or 14-17 day range" may be accurate given the lack of a quantitative comparison between the different rotation period estimates (e.g. via false-alarm probabilities, as was presented for the RV data). However, given the agreement between vsini and both of the WASP datasets, it may be more appropriate to discuss the a priori alignment probability, and/or the probability of such a coincidence if the system is in fact misaligned. Better yet, quantify the significance of the signals, and determine which period is better supported by the data. It is probably also worth pointing out here that the HARPS data appear to contain a significant signal at 12.9 days, which is closer to 14 days than 7 days. If there exist significant photometric signals sufficiently close to a significant RV signal, then there is probably a common origin, e.g. rotation.

--> As above, we agree, and we have rewritten section 4.2 along these lines. We have included the detection of the HARPS signal in this section as well. 

Besides quantifying the significance of the signals from different datasets for comparison, it could also be worth employing other commonly used tools to measure rotational spot modulation: the autocorrelation function (ACF), gaussian processes (GPs) with an appropriate choice of kernel (e.g. quasi-periodic), or even phase dispersion minimization. This would strengthen the analysis and give the reader a better impression that speculation about a misaligned orbit is justified. Alternatively, weaker statements about (and less time spent discussing the possibility of) a misaligned orbit may be more appropriate, as a robust determination of the rotation period for this star may be difficult. 

-->We agree. We have reduced the discussion of this topic and now present an aligned orbit as the most likely (based on the agreement of the WASP, NGTS and HARPS period with the spectroscopic v sin i).

The next paragraph is confusing: "We estimate a significant spin-orbit misalignment of almost ∼65◦ for a rotation signal between 14-17 days indicating the forma-tion of TOI-2447 b likely involved dynamical scattering or other orbit-tilting processes. A rotation signal between 5-7 days sug- gests an aligned system as expected from tidal migration." How is this consistent with your earlier statement that vsini in Table 1 (3.5 km/s) agrees perfectly with a rotation period of 14.5 days assuming i=90 degrees? Indeed, if I take your vsini (3.5 km/s) and stellar radius (1.006 Rsun) from Table 1, I get 14.5 days (assuming i=90 deg), so I can confirm that your earlier statement is these statements are is not. Alternatively, applying Equation 1 from Masuda & Winn 2020 gives me i=85.7 deg for a 14.5 d period, i.e. an aligned orbit.

--> Our apologies, we confused these two sets of numbers and made an incorrect statement that has now been corrected.

Assuming the 2-sigma lower limit of your vsini measurement (2.3 km/s), I get an upper limit on the rotation period of 22 days. So, perhaps the simplest solution would be to present the various estimates of the rotation period from photometry, preferably along with quantification of their signal significance (or some other reliability metric), and conclude by saying that all of them are consistent with the upper limit on the rotation period from vsini. If in fact a strong case can be made that the signals at shorter periods are a) significant (i.e. not just noise), and b) not the result of issues pertaining to the input data, then discussion of the (mis)alignment of the system would be far more justified. On the other hand, if both sets of periods meet these criteria, then perhaps a deeper investigation of the data quality is needed, e.g. moonlight contamination (14.5 days is the first harmonic of the lunar cycle). In any case, without a more quantitative/careful/clear handling of the rotation period, it seems like a bit of a reach to discuss the alignment any further than a simple sentence, e.g. something like "more data are needed to constrain alignment via measurement of the rotation period or the R-M effect". 

--> As above, we have shortened and simplified Section 4.2 and no longer claim evidence of a misaligned orbit. 

--> We have also added a note on the correspondance of the 14\,d pperiod with have the Lunar month. 



Below are some minor issues that also need attention: 

Sec. 1 
-- 
small number of finite number of -> small number of 

--> Done.

Sec. 2 
-- 
we used a iterative algorithm -> we used an iterative algorithm

--> Done

one at the South African Astronomical Observatory (SAAO), South Africa, and another at the Observatorio del Roque de los Muchachos, La Palma - to be self-consistent, provide a more specific location for SAAO (Sutherland) as was done for the other observatory, instead of the country (which is already in the name) 

--> Changed South Africa to Sutherland.

However, significant systematic trends remain - remain after what? If you tried to detrend it, describe that, otherwise use a more appropriate wording.

--> We have added that the data were detrended with SysRem (with references). 

--> We also rephrased the last sentence of section 2.2 to mention "signal-to-noise" rather than "trends". 


Are these systematics a problem because they are on the same timescale as transits, or are they longer-term trends that could be removed, e.g. with your iterative algorithm? 

--> These are not long term trends, but just low signal-to-noise and a presence of red noise that makes it difficult to make a confident detection of a single transit event. 

suggesting the presence transit timing variations -> suggesting the presence of transit timing variations 

--> Done.

Sec. 4 
-- 
capable of recovering photometric modulation attributed to stellar rotation -> capable of recovering photometric modulation due to stellar rotation 

-->Done

exceed time between -> exceed the time between 

--> Done

peak suggesting a rotation period of 17.1 days -> peak at 17.1 days 
peak suggesting a rotation period of 7.01 days -> peak at 7.01 days 

--> Done.

Figure 7 
-- 
Firstly, the caption uses inconsistent notation (black=solid vs black-dashed). Secondly, this information should be presented in a legend in the figure. Finally, including this figure without working harder to sort out the rotation period seems like a bit of a shame. If the data really can't distinguish the short/long period scenarios, is such a figure really adding value? If more information can be gleaned from the data, e.g. via more quantitative analysis, then this figure could more reasonably be presented in something close to its current form, i.e. with a solid black line representing the most likely scenario, and the dashed line representing the alternative for comparison. As it stands, that aspect of the figure is currently a bit misleading. 

--> We agree, and we decided to remove this figure and make more conservative comments regarding the rotation period and alignment of this system. See response to main concerns above. 


Sec. 5 
-- 
trail step -> trial step 

--> Changed

the semi-major axis was calculated by combining ��★ with ��★/a to calculate the semi- major axis, a - repetitious "the semi-major axis" and more importantly isn't this more precisely/reliably determined by using Kepler's 3rd law? 

--> We have adjusted this sentence to"Furthermore, the semi-major axis, $a$, was calculated by combining $R_\star$ with $R_\star/a$." Kepler's 3rd law is implicity in the binary model used to constrain our fitted parameters. 



Sec. 6 
-- 
excluded with Sector 5 data -> excluded by Sector 5 data 

--> Done

NGTS data exclude some longer periods - what period ranges are excluded, at least approximately? 

--> Most periods of 60-80 days and 100-120 days by NGTS (with some gaps). We have added this to the sentence. 

Figure 11 
-- 
The caption states the signals "were fit and removed" but the details are not given here or in the text - were sinusoids fit and removed? Also, no mention of a possible origin for the 12.9 day signal is found here or in the text.

--> This figure has now been moved up to Figure 7 and is described in Section 4.2 where the 12.9 d period is mentioned as the likely spin period of the star. 

--> We have changed the sentence to make it clear that sinusoids were fitted.



==> referee_response_R3.txt <==
Dear editor, 

Thank you for sending through the referee report. Below we have addressed the referee's concerns.

Warm regards, 

Gill et al.



Dear Reviewer,

Thank you for taking the time to look at our paper again. Below are detailed comments replying to your report, with our reponse marked with -->.

Warmest regards,

Gill et al. 


Major comment: The conclusion about the rotation period at the end of the new version of section 4.2 would be strengthened by including in the analysis any available activity indicators, e.g. FWHM, etc. in Table 3 (there is no mention/use of these data in the text). If there is significant power at ~13 d in any of the indicators, that would support the interpretation. On the contrary, if there is significant disagreement, that should be stated clearly, as the rotation period ambiguity probably requires more data to resolve.
--> This is a good suggestion, and we have calculated power spectra for all the activity indictors in Table 3. However, none of the activity indicators have significant power at 13 days or any other period. We have added a sentence to Section 4.2 to state this. 
--> We have added extra columns to Table 3 to describe the full suite of activity indicators used.

Minor comments:

Sec. 2.2
--
on the timescale if an individual transit -> on the timescale of an individual transit
--> Changed

Sec. 2.4
--
suggesting the presence - without mentioning the significance of the timing offset, it's probably better to say "suggesting the possibility"
--> Changed.

Table 1
--
Spin period - I think rotation period is the more standard nomenclature and/or a symbol e.g. $P_\mathrm{rot}$
--> We have replaced all instances of "spin period" with "rotation period".

Sec. 4.2
--
spin period -> rotation period
--> We have replaced all instances of "spin period" with "rotation period".

We then see the signal at 67 d - the plot shows a signal at 68.75 days, which is closer to 69 d (the transit period)
--> We have changed that to 69 days. 

Sec. 6
--
followed by a signal at 67 days - the signal is shown to be 68.75 d in the plot, which rounds to 69 d
--> We have changed that to 69 days. 


==> timeline.txt <==
Timeline

TESS detection : 2459168.98932
TESS flagged : 2021-06-01 by DRA
TOI alert : 2021-01-06

NGTS started
mysql> select night from actionsummarylog where field='NG0444-3154';
2021-01-14  was first night , 1 week after alert
NGTS ingress : 2459307.477816229 2021-04-02
NGTS egress (confirming period?) : 2459515.643168799 2021-10-28
NGTSdiff = 2459515.643168799 - 2459307.477816229 : 208.165352569893 days
NGTS outlier 2021-01-24

First CORALIE point
2459235.71158293 = 2021-01-21

First HARPS Point : 2459497.77796092 2021-10-10

First CHIRON point : 2459225.62711 2021-01-11

